Measurement of the CP Violation Parameters in B0 -> pi+ pi- Decays

We present a measurement of the time-dependent charge-parity (CP) violation parameters in B0 -> pi+ pi- decays. The results are obtained from the final data sample containing 772 million BBbar pairs collected at the Upsilon(4S) resonance with the Belle detector at the KEKB asymmetric-energy e+e- collider. We obtain the CP violation parameters Acp = +0.33 +/- 0.06 (stat) +/- 0.03 (syst) and Scp = -0.64 +/- 0.08 (stat) +/- 0.03 (syst), where Acp and Scp represent the direct and mixing-induced CP asymmetry, respectively. Using an isospin analysis including results from other Belle measurements, we find 23.8 < phi2 < 66.8 degrees is disfavored at the 1 sigma level, where phi2 is one of the three interior angles of the CKM unitarity triangle related to B_{u,d} decays.

==> abstract.txt <==
We present a measurement of the charge-parity (CP) violation parameters in B0 -> pi+ pi- decays. The results are obtained from the final data sample containing 772 million BBbar pairs collected at the Upsilon(4S) resonance with the Belle detector at the KEKB asymmetric-energy e+e- collider. We obtain the CP violation parameters Acp = +0.33 +/- 0.06 (stat) +/- 0.03 (syst) and Scp = -0.64 +/- 0.08 (stat) +/- 0.03 (syst), where Acp and Scp represent the direct and mixing-induced CP asymmetries in B0 -> pi+ pi- decays, respectively. Using an isospin analysis including results from other Belle measurements, we find 23.8 < phi2 < 66.8 degrees is disfavored at the 1 sigma level, where phi2 is one of the three interior angles of the CKM unitarity triangle related to B_{u,d} decays.

